The braid group surjects onto $G_2$ tensor space

Let V be the 7-dimensional irreducible representation of the quantum group U_q(g_2). For each n, there is a map from the braid group B_n to the endomorphism algebra of the n-th tensor power of V, given by R-matrices. We can extend this linearly to a map on the braid group algebra. Lehrer and Zhang (MR2271576) prove this map is surjective, as a special case of a more general result. Using Kuperberg's spider for G_2 from arXiv:math.QA/9201302, we give an elementary diagrammatic proof of this result.

==> diagrams/scripts/README.txt <==
The scripts in this directory automatically build .eps files out of .pdf
files. You can ignore it if you're using pdflatex.

find_all_diagrams attempts to determine which diagrams are being
used, and creates the file diagrams.list

stripall creates small .eps files from the .pdf files named in
diagrams.list and extra_diagrams.list

If find_all_diagrams isn't finding everything you need, add things
by hand to extra_diagrams.list

